The Sources of the CDF-N : broadband spectral analyses, absorption measurements and the alpha_ox - L_UV relation

We present broadband properties of sources in the Chandra Deep Field-North with spectroscopic redshifts. The high luminosity and redshift bins are dominated by typical quasars. The intermediate redshift (z = 0.7-1.5) and luminosity ranges (L(0.5-8.0keV) = 10^(42.5-43.5) erg/s) show a mix of different source types, with the absorbed objects in the majority. At the faint flux limit of the CDF-N, a substantial fraction of the sources are identified as star-forming galaxies. The AGN in the sample can be divided into four classes based on their rest frame SEDs: luminous, unabsorbed QSOs; objects with reddened optical spectra and X-ray absorption; X-ray absorbed AGN with no signs of reddening in the optical spectra; and optically reddened sources with X-ray spectra indicative of obscuration. We argue that the AGN of higher luminosity tend to have a lower X-ray absorbing column density, but the ratio of X-ray absorbed to unabsorbed AGN remains constant with redshift. We find that the relations between UV and X-ray luminosities derived by Strateva et al. (2005) and Steffen et al.(2006) only hold for bright sources, and break down when faint objects in the sample are included.This is only partly owing to the fact that the majority of the faint sources are absorbed; several faint sources must also have intrinsically lower X-ray luminosity. A fit to the NIR-optical-UV broadband SEDs of the AGN allows us to constrain the absorption parameters independently from the X-ray analyses. We show that the N_H values derived by the X-ray and optical methods are not correlated.This may be because the X-ray absorption and optical attenuation do not originate at the same location, and/or the dust properties responsible for the optical attenuation in AGNs are very different from the locally known dust properties. (abridged)

==> data_table_paper.txt <==
Title: The sources of the CDF-N : broadband spectral analyses, absorption measurements and the alpha_ox_l_uv relation
       
Authors: Frank, S; Osmer, P., Mathur, S.

Table: Properties of the 2 Ms CDF-N X-Ray Sample with spectroscopic redshifts
================================================================================
Byte-by-byte Description of file: data_table_paper.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label   Explanations
--------------------------------------------------------------------------------
   1-  3 I3     ---        A03       The Alexander et al. 2003 number
   5- 14 F10.6  deg        XRAdeg    X-ray right ascension in decimal
                                     degrees (J2000)
  16- 23 F8.5   deg        XDEdeg    X-ray declination in decimal
                                     degrees (J2000)
  25- 30 F6.4   ---        z_spec    Spectroscopic redshift (1 --> reference!!!)
  32- 33 I2     ---        norman    Type according to Norman et al.(??) (2)
  34- 35 I2     ---        visual    Type according to visual SED classification (3)
  37- 41 F6.4   erg/sec    L_em_FB   Logarithm of emitted full-band X-ray Luminosity (0.5-8.0 keV)
  43- 47 F5.3   ---        r         hardness ratio (4)
  49- 55 F6.4   ---        NH_aver   Logarithm of hydrogen column density from X-ray absorption analysis (5)
  57- 62 F6.4   ---        NH_error  1-sigma error on log N_H
  64- 69 F6.4   erg/sec    L_unabs   Logarithm of emitted full-band X-ray Luminosity, absorption corrected (6)
  71- 76 F6.4   erg/sec    L_2500AA  Logarithm of L_v at 2500 Angstroem (7)
  78- 82 F5.4   ---        alpha_ox  alpha_ox 
  84- 89 F6.4   erg/sec    v_Lv_HK   Logarithm of v_Lv in HK band, emitted (8)
  91- 96 F6.4   erg/sec    v_Lv_z    Logarithm of v_Lv in z  band, emitted (9)
  98-103 F6.4   erg/sec    v_Lv_I    Logarithm of v_Lv in I  band, emitted (10)
 105-110 F6.4   erg/sec    v_Lv_R    Logarithm of v_Lv in R  band, emitted (11)
 112-117 F6.4   erg/sec    v_Lv_V    Logarithm of v_Lv in V  band, emitted (12)
 119-124 F6.4   erg/sec    v_Lv_B    Logarithm of v_Lv in B  band, emitted (13)
 126-131 F6.4   erg/sec    v_Lv_U    Logarithm of v_Lv in U  band, emitted (14)
 133-138 F6.4   ---        FB_count  X-ray counts in full band
 140-145 F6.4   ---        NH_opt    Best fit logarithm of column density from analysis of NIR-UV (15) --> note : mention method
 147-148 I2     ---        goodness  Goodness of fit NIR-UV (16)
 150-185 A35    ---        comments  Comments on NIR-UV SED (17) 
--------------------------------------------------------------------------------
Note (1): Spectroscopic redshift from Barger et al. (2003).
Note (2): Type according to classification scheme by Norman et al. (2004).
Note (3): Type according to the visual classification of this paper :
                1 = luminous, unobscured AGN
                2 = red & X-ray flat AGN
                3 = red & X-ray steep AGN
                4 = optically normal, X-ray steep AGN
          X-ray steep as defined in the log v - log v_f_v plot (cf. text).
Note (4): Hardness ratio defined as (H-S)/(H+S), where H and S refer to the 
          counts in the hard and soft bands.
Note (5): Result of Monte-Carlo simulation. Average of 10,000 randomisations of the hardness ratios for the complete data set. The quoted 1-sigma error is derived from the sample statistics. A value of 18.99 indicates that the hardness ratio method does not provide a meaningful result. Sources classified as galaxies are denoted with a column density of -1.0.
Note (6): Absorption correction using the column density from (5) and an unabsorbed power-law spectrum with photon index gamma=1.8.
Note (7): Flux density at 2500 Angstroem derived by fitting 5th degree polynomial to NIR-UV SED. 
Note (8): Derived from measured HK brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (9): Derived from measured z brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (10): Derived from measured I brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (11): Derived from measured R brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (12): Derived from measured V brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (13): Derived from measured B brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (14): Derived from measured U brightness from catalogue of Barger et al., corrected to AB magnitudes with correction terms by Capak et al. 2004.
Note (15): The NIR-UV SED is fitted by absorbing the vandenBerk SDSS average AGN spectrum with an SMC extinction curve using the relation of Mathis (1990) to convert N_H into an extinction A_Ic. The resulting spectrum is folded through the appropriate filter functions of Capak et al.(2004), and the colours are normalised to the R band. A value of 19.00 indicates that the source shows no absorption.
Note (16): Goodness of the fit in the NIR-UV :
               0 = unsatisfactory fit, at least three fit flux values deviate more than 3 sigma from the measured flux
               1 = medium quality, 2 fitted flux values deviate more than 2 sigma from the measured flux 
               2 = good fit, only one fitted flux value is allowed to deviate more than 2 sigma from the measured flux
           Note : The HK band only moves fully into the vandenBerk template at z=1.805. Lower redshift sources were therefore fitted without taking this band nto account.
Note (17): Comments on the shape of the SED and other characteristics.
              VB = SED fitted well by absorbed VandenBerk SED only.
              E  = SED fitted well by absorbed Elvis et al. SED only.
              BR = unusual break in the SED
              H  = SED shape hints at host contamination
              MW = Milky-Way type extinction curve possible (i.e. more absorption around 2500 Angstroem)
              #_low/#_high = unusually low or high flux in band # (compared to fit)
              no_# = no reliable flux measurement in band # available

-------------------------------------------------------------------------------
--------------------------------------------------------------------------------  3 188.828415 62.26431 0.1380  0 3 40.85 0.250 -1.000  -1.000 41.057 27.911 -2.00 43.259 43.691 43.471 43.566 43.431 43.124 42.703 112.80      *  *                                      
  5 188.838837 62.27447 0.5590  1 2 42.85 0.399 21.562  0.4004 43.021 28.502 -1.42 43.580 43.812 43.592 43.688 43.512 43.486 43.345 596.80 21.200  1 HK_low                               
  6 188.839996 62.30200 0.1350  0 2 41.08 0.667 -1.000  -1.000      * 27.833 -1.88 43.398 43.630 43.450 43.466 43.330 43.104 42.763 216.60      *  *                                      
 11 188.872421 62.21567 2.4130  1 3 44.24 0.351 22.573  0.1840 44.608 30.258 -1.49 45.076 45.028 44.727 44.783 44.607 44.701 44.120 462.60 21.000  2 VB                                   
 16 188.904587 62.28989 2.0500  1 1 44.11 0.493 20.687  1.7640 44.238 30.311 -1.62 44.822 44.893 44.793 44.889 44.953 45.087 45.346 512.30 20.400  1 VB,U_high,B_high                     
 18 188.908661 62.32581 1.2220  1 3 42.85 -0.33 23.063  0.2663 43.765 28.690 -1.42 44.463 44.295 43.834 43.650 43.274 43.208 43.107 157.60 21.300  0 BR,H,HK_high,z_high                  
 19 188.910492 62.27867 0.7120  1 1 44.62 0.439 21.573  0.5856 44.776 29.778 -1.23 44.318 44.670 44.570 44.665 44.650 44.743 44.642 20994. 20.850  2 E,z_high                             
 20 188.913086 62.26675 2.5740  1 1 44.39 0.449 21.686  0.9249 44.608 29.991 -1.36 44.184 44.616 44.476 44.732 44.836 44.930 44.789 839.60 19.000  0 HK_low,I_low                         
 22 188.919250 62.24969 0.3170  0 3 40.43 -0.64 -1.000  -1.000 40.885 27.601 -2.02 43.273 43.464 43.244 43.340 43.084 42.778 42.317 12.700      *  *                                      
 33 188.952087 62.25542 0.8850  1 3 42.33 -0.22 22.776  0.1395 43.036 28.660 -1.65 43.873 43.945 43.724 43.700 43.524 43.458 43.437 133.20 21.200  1 HK_low,MW                            
 40 188.971375 62.17703 1.3790  1 1 44.29 0.418 22.016  0.3487 44.498 30.020 -1.43 44.754 44.746 44.565 44.821 44.686 44.819 44.958 1705.7 19.000  1 VB,I_low,V_low                       
 43 188.979492 62.26964 1.0210  1 3 42.63 -0.58 23.176  0.2391 43.687 28.160 -1.35 43.908 43.779 43.439 43.335 42.959 42.973 42.512 248.30 21.500  1 VB,z_high                            
 46 188.980957 62.25139 0.2070  0 2 40.75 0.481 -1.000  -1.000 40.840 28.222 -2.14 43.129 43.441 43.301 43.476 43.381 43.314 43.133 83.100      *  *                                      
 47 188.983582 62.26542 0.4360  1 3 42.85 0.299 21.771  0.0757 43.085 27.718 -1.13 43.600 43.711 43.451 43.507 43.131 42.825 42.364 1874.0 21.750  0 BR,H,HK_low,z_low                    
 49 188.984375 62.27150 0.2960  0 3 41.44 0.770 -1.000  -1.000      * 28.310 -1.96 44.084 44.315 44.095 44.191 43.895 43.509 42.968 199.90      *  *                                      
 50 188.984665 62.13422 1.1480  1 3 42.80 0.058 22.636  0.0052 43.203 28.462 -1.39      * 43.947 43.526 43.462 43.127 43.220 42.999 29.700 21.300  0 BR,z_high,no_HK,V_low,MW             
 51 188.989456 62.25453 2.4230  1 4 43.19 0.036 23.231  0.1275 43.986 29.734 -1.62 44.280 44.392 44.132 44.347 44.372 44.465 44.124 148.30 20.450  1 VB,I_low,MW                          
 52 188.990204 62.17342 3.0670  1 1 43.95 0.562 18.990  0.0000 43.922 30.495 -1.78 44.690 45.121 45.021 45.237 45.221 45.195 44.814 116.30 19.000  1 HK_low,I_low                         
 55 188.993912 62.18397 0.6370  0 3 41.83 0.081 -1.000  -1.000 42.270 28.682 -1.87 44.079 44.191 43.971 43.986 43.651 43.624 43.483 64.800      *  *                                      
 56 188.995590 62.26178 0.1080  0 2 40.17 0.449 -1.000  -1.000 40.267 27.406 -2.05 42.149 42.541 42.400 42.576 42.520 42.534 42.313 92.700      *  *                                      
 57 188.998840 62.26389 0.3750  0 2 41.21 0.370 -1.000  -1.000 41.388 28.780 -2.17 43.924 44.196 43.935 44.111 43.936 43.789 43.688 60.800      *  *                                      
 58 189.000381 62.30442 1.1420  1 3 42.55 -0.19 22.885  0.1714 43.311 28.800 -1.59 44.029 44.061 43.681 43.616 43.441 43.574 43.553 107.40 20.900  1 HK_high,z_high,V_low,BR,H,MW         
 59 189.001708 62.32367 3.1900  1 4 43.80 0.299 22.827  0.8045 44.291 30.251 -1.62 44.691 44.683 44.622 44.838 44.862 44.796 44.695 141.80 19.000  0 B_high,U_high                        
 60 189.005920 62.24300 0.5290  0 3 41.20 -0.02 -1.000  -1.000 41.557 27.620 -1.71 43.122 43.314 43.094 43.149 42.814 42.627 42.286 27.700      *  *                                      
 62 189.009048 62.26367 0.0870  0 3 39.52 -0.42 -1.000  -1.000 39.872 27.526 -2.36 43.028 43.380 43.120      * 43.080 42.893 42.432 26.500      *  *                                      
 63 189.009368 62.34620 0.7980  1 3 42.08 -0.39 22.116  1.5784 42.872 28.297 -1.64 43.961 43.953 43.652 43.508 43.253 43.106 43.005 48.900 21.250  0 BR,H,z_high                          
 66 189.012573 62.39167 0.3330  0 3 41.87 0.047 -1.000  -1.000 42.224 28.199 -1.71 43.723 43.994 43.774 43.830 43.574 43.308 42.967 59.300      *  *                                      
 67 189.013793 62.18639 0.6390  0 3 41.73 0.333 -1.000  -1.000 41.992 28.889 -1.99 44.283 44.394 44.174 44.230 43.894 43.828 43.647 60.000      *  *                                      
 69 189.022293 62.32578 0.5200  0 3 41.51 -0.02 -1.000  -1.000 41.864 28.186 -1.82 43.864 43.936 43.676 43.731 43.356 43.209 42.948 34.800      *  *                                      
 72 189.024078 62.16758 0.9360  1 3 42.28 -0.33 22.908  0.1026 43.079 28.656 -1.67 44.093 44.085 43.785 43.721 43.505 43.439 43.338 114.70 21.300  2 VB,z_high                            
 76 189.027710 62.16425 0.6370  1 3 42.12 -0.74 23.091  0.0038 43.120 27.909 -1.58 43.999 43.871 43.571 43.546 43.091 42.824 42.563 151.70 21.600  0 BR,H,V_low,B_low                     
 77 189.027908 62.26408 2.4150  1 1 43.93 0.600 18.995  0.1542 43.939 30.094 -1.65 44.677 44.628 44.488 44.704 44.728 44.862 44.681 363.20 20.150  1 VB,MW,I_low                          
 78 189.027954 62.20570 0.7470  0 2 42.03 0.460 -1.000  -1.000 42.159 27.693 -1.43 43.530 43.482 43.221 43.117 42.781 42.595 42.214 89.100      *  *                                      
 80 189.032012 62.25092 1.6750  1 2 43.71 0.370 22.162  0.4364 44.016 29.263 -1.34 44.324 44.076 43.856 43.911 43.856 43.949 43.809 662.90 20.750  1 BR,H,HK_high,z_high                  
 81 189.033584 62.14789 0.4090  0 3 41.26 -0.12 -1.000  -1.000 41.609 27.925 -1.82 43.853 44.005 43.745 43.841 43.425 43.119 42.458 22.700      *  *                                      
 82 189.033844 62.17667 0.6810  1 3 42.17 -0.34 22.750  0.1065 42.875 28.483 -1.69 44.071 44.182 44.002 43.898 43.522 43.336 43.155 154.60 21.500  0 BR,H,HK_low,V_low,B_low              
 83 189.034256 62.26475 0.4590  1 3 42.06 -0.56 22.787  0.0449 42.789 28.143 -1.69 43.253 43.485 43.305 43.440 43.225 43.118 43.017 238.40 21.500  0 E,HK_low                             
 86 189.039627 62.27794 1.3380  1 3 42.02 -0.16 22.980  0.0064 42.491 29.255 -1.99 44.081 44.113 43.813 43.988 43.973 44.106 44.085 24.300 20.400  2 VB,z_high                            
 87 189.040634 62.19608 0.1360  0 2 40.13 0.370 -1.000  -1.000 40.275 27.655 -2.17 42.885 43.277 43.057 43.193 43.057 42.871 42.490 45.400      *  *                                      
 89 189.046340 62.37461 0.9820  1 3 43.89 -0.25 22.877  0.0212 44.648 29.456 -1.35 44.345 44.577 44.317 44.293 44.237 44.291 44.310 2349.6 20.850  2 VB,z_high                            
 90 189.046951 62.15089 1.1400  1 3 42.68 -0.50 23.168  0.3544 43.724 28.810 -1.56 44.227 44.059 43.679 43.694 43.439 43.532 43.591 160.00 21.000  0 BR,H,HK_high,z_high,V_low,MW?        
 93 189.050048 62.19411 0.2750  0 3 42.55 0.316 -1.000  -1.000 42.743 28.281 -1.47 43.650 43.882 43.661 43.797 43.581 43.395 43.174 2606.4      *  *                                      
 95 189.050506 62.32811 2.2170  1 1 44.77 0.515 19.192  0.8974 44.861 30.778 -1.55 44.986 45.497 45.277 45.453 45.517 45.731 45.670 1972.0 19.000  0 HK_low,B_high,U_high                 
 96 189.050628 62.34878 1.1840  1 3 42.49 0.058 22.653  0.0293 43.069 28.814 -1.62 44.028 44.180 43.720 43.656 43.440 43.494 43.513 56.300 21.050  1 VB,z_high,V_low,MW?                  
 97 189.053985 62.32464 3.9380  1 2 44.09 0.639 19.411  1.1775 44.090 30.593 -1.83 44.591 45.182 45.082 45.298 45.082 44.856 44.195 85.400 19.000  0 HK_low,U_high                        
101 189.060089 62.22194 0.4540  0 3 41.29 0.258 -1.000  -1.000 41.561 28.325 -1.96 43.882 43.994 43.773 43.829 43.533 43.387 43.126 49.300      *  *                                      
103 189.060455 62.12178 0.9690  0 3 42.44 0.266 -1.000  -1.000 42.806 28.950 -1.72 44.291 44.283 43.982 43.998 43.783 43.716 43.655 46.600      *  *                                      
105 189.063293 62.20611 0.3190  0 3 40.52 -0.18 -1.000  -1.000 40.867 27.468 -1.93 43.279 43.431 43.211 43.306 43.011 42.704 42.123 16.600      *  *                                      
106 189.063659 62.19286 1.0170  1 3 41.78 -0.32 22.960  0.0213 42.609 28.565 -1.81 44.143 44.095 43.715 43.611 43.315 43.289 43.188 32.700 21.300  1 VB,z_high,V_low                      
110 189.070037 62.10403 1.1410  1 3 42.61 0.156 22.486  0.0606 42.990 28.715 -1.56      * 44.460 43.960 43.815 43.400 43.373 43.112 26.100 21.400  0 BR,H,no_HK,z_high                    
111 189.070037 62.24333 0.5150  0 3 40.94 0.093 -1.000  -1.000 41.259 28.279 -2.07 43.894 43.926 43.665 43.681 43.385 43.279 43.178 16.400      *  *                                      
113 189.071090 62.16989 0.8450  1 2 43.11 0.389 21.748  0.2003 43.330 28.547 -1.33 44.143 44.095 43.754 43.690 43.354 43.408 43.307 830.80 21.300  0 BR,H,z_high,V_low                    
114 189.073623 62.22894 0.5340  0 3 41.49 -0.44 -1.000  -1.000 42.192 27.834 -1.75 43.892 43.964 43.704 43.679 43.224 42.917 42.296 46.700      *  *                                      
115 189.074996 62.27639 0.6790  1 2 43.37 0.333 21.840  0.0865 43.635 28.993 -1.40 44.147 44.299 44.119 44.135 43.959 43.933 43.792 2555.6 21.300  2 E,HK_low                             
116 189.077407 62.18750 1.0220  1 1 43.90 0.527 18.990  0.0000 43.951 29.629 -1.46 44.509 44.541 44.280 44.456 44.400 44.534 44.553 3131.8 20.600  2 VB                                   
119 189.081039 62.21455 0.4730  0 3 41.20 0.250 -1.000  -1.000 41.439 28.302 -1.98 43.925 44.036 43.816 43.872 43.536 43.350 43.049 33.600      *  *                                      
120 189.082504 62.21436 0.6940  0 4 41.51 0.379 -1.000  -1.000 41.764 29.234 -2.21 43.891 44.243 44.102 44.278 44.062 44.156 44.095 29.400      *  *                                      
121 189.082870 62.31947 0.5200  0 3 42.03 -0.21 -1.000  -1.000 42.610 28.219 -1.66 44.104 44.056 43.756 43.811 43.476 43.249 42.988 157.10      *  *                                      
122 189.085372 62.21056 1.3380  1 3 42.55 -0.08 22.885  0.1041 43.273 28.234 -1.36 44.001 43.593 43.013 43.068 42.813 42.866 42.645 106.80 21.200  1 BR,H,HK_high,z_high                  
126 189.087875 62.20228 0.7790  0 3 41.30 -0.09 -1.000  -1.000 41.693 28.463 -1.99 43.975 44.007 43.707 43.682 43.427 43.360 43.139 15.800      *  *                                      
127 189.088378 62.18578 1.0140  1 3 42.49 -0.69 23.256  0.6292 43.683 28.348 -1.50 44.340 44.052 43.672 43.487 43.032 43.005 42.944 215.70 21.450  0 BR,H,HK_high,z_high,V_low,U_high     
130 189.091583 62.23775 1.3810  1 3 41.69 -0.11 22.951  0.0615 42.154 29.287 -2.12 44.315 44.307 43.927 44.063 43.927 44.061 43.960 11.400 20.850  2 VB,z_high                            
131 189.093826 62.21106 0.6310  0 3 41.27 -0.26 -1.000  -1.000 41.689 27.709 -1.72 43.509 43.541 43.281 43.296 42.921 42.654 42.273 23.200      *  *                                      
132 189.093872 62.26255 0.6470  0 3 41.55 0.130 -1.000  -1.000 41.960 28.903 -2.06 44.056 44.248 44.027 44.123 43.867 43.841 43.700 43.200      *  *                                      
136 189.094833 62.21658 0.4720  0 3 40.89 0.205 -1.000  -1.000 41.151 28.155 -2.04 43.762 43.954 43.734 43.830 43.454 43.228 42.767 18.700      *  *                                      
137 189.095535 62.25742 2.5900  1 1 44.88 0.481 22.496  1.2615 45.040 31.135 -1.63 45.311 45.823 45.603 45.858 45.963 46.096 45.915 3569.9 19.000  0 HK_low,I_low,U_high,MW               
138 189.095840 62.22969 0.4830  0 3 41.27 0.130 -1.000  -1.000 41.559 28.385 -1.99 43.667 43.818 43.598 43.734 43.478 43.412 43.231 34.700      *  *                                      
139 189.098495 62.31025 1.0120  1 2 42.96 0.361 21.950  0.3364 43.240 28.597 -1.39 44.338 44.250 43.870 43.725 43.390 43.243 43.142 348.20 21.500  0 BR,H,z_high                          
141 189.100708 62.38395 0.7460  0 3 42.12 0.242 -1.000  -1.000 42.474 28.041 -1.51 44.048 44.040 43.740 43.596 43.220 42.834 42.493 60.800      *  *                                      
142 189.102325 62.18647 0.7470  1 3 42.37 0.070 22.377  0.0768 42.834 28.134 -1.45 43.970 44.002 43.701 43.557 43.221 42.955 42.694 208.90 21.600  0 BR,HK_low,V_low                      
149 189.113785 62.21603 1.2180  1 3 41.84 0.266 22.318  0.0481 42.198 29.227 -2.05 44.019 44.291 43.991 44.086 43.951 44.004 43.943 19.000 21.000  0 E,HK_low,z_high                      
150 189.114548 62.17386 0.7620  1 3 42.33 -0.49 22.942  0.0450 43.182 27.831 -1.38 43.391 43.503 43.243 43.178 42.843 42.656 42.435 199.60 21.600  0 BR,H,HK_low,V_low                    
157 189.120667 62.10447 1.2640  1 3 43.29 -0.39 23.156  0.0401 44.267 29.494 -1.56 44.659 44.611 44.231 44.327 44.151 44.245 44.184 311.20 21.000  0 BR,HK_low,B_high,U_high              
158 189.121277 62.17942 1.0130  1 3 42.54 -0.34 22.964  0.0933 43.381 28.306 -1.42 44.259 43.971 43.631 43.446 43.111 42.964 42.823 198.40 21.400  0 BR,H,HK_high,z_high                  
160 189.121994 62.27050 0.8470  1 3 42.35 -0.52 23.011  0.1051 43.270 28.808 -1.73 44.305 44.417 44.117 43.972 43.677 43.570 43.509 162.60 20.700  0 BR,H,HK_high,z_high,I_high,UBV_low   
161 189.122635 62.25364 3.6400  1 2 44.26 0.493 20.854  1.9710 44.412 30.567 -1.64 44.749 44.981 44.720 44.856 44.680 44.494 41.513 397.10 20.550  1 I_low                                
162 189.122910 62.37083 0.8530  1 2 43.57 0.408 21.581  0.6302 43.769 28.918 -1.29 44.113 44.225 43.924 43.940 43.845 43.818 43.637 1262.1 21.200  1 HK_low                               
163 189.125000 62.09511 0.4850  1 3 42.25 -0.69 22.931  0.0000 43.094 28.418 -1.76 43.951 44.023 43.802 43.858 43.602 43.456 43.235 121.90 21.500  0 BR,H,HK_low,V_low,B_low              
164 189.125244 62.15658 0.9530  1 3 42.15 -0.71 23.261  0.0000 43.321 28.247 -1.61 43.753 43.905 43.564 43.340 43.085 43.018 42.757 103.60 21.450  1 HK_low,z_high                        
166 189.130173 62.21019 0.4550  0 3 40.95 0.036 -1.000  -1.000 41.280 28.220 -2.05 43.124 43.436 43.176 43.391 43.256 43.189 43.128 22.900      *  *                                      
169 189.131912 62.15203 0.8450  0 3 41.80 0.266 -1.000  -1.000 42.132 29.525 -2.20 44.623 44.735 44.474 44.650 44.514 44.368 44.227 40.900      *  *                                      
170 189.132721 62.29581 0.6800  1 3 42.20 -0.13 22.551  0.1024 42.774 28.044 -1.49 43.829 43.821 43.561 43.536 43.161 42.974 42.633 153.10 21.600  1 HK_low                               
171 189.135788 62.13328 1.9950  1 4 42.80 -0.40 23.522  0.0794 44.039 29.763 -1.76 44.433 44.464 44.244 44.300 44.284 44.458 44.677 141.60 19.000  0 BR,HK_high,z_high,B_high,U_high      
173 189.137787 62.19289 0.0800  1 3 39.39 -0.06 22.027  0.0000 39.674 26.748 -2.11 41.591 41.823 41.643 41.898 41.883 41.936 41.715 27.300 20.700  0 H,HK_low,I_low,U_low                 
174 189.138458 62.14300 0.9340  1 2 43.36 0.575 18.990  0.0305 43.342 29.294 -1.55 44.411 44.403 44.103 44.158 44.103 44.156 44.215 1050.8 20.800  2 VB,z_high                            
175 189.139450 62.34058 1.0140  0 3 42.35 0.316 -1.000  -1.000 42.677 29.348 -1.91 44.420 44.532 44.232 44.327 44.152 44.125 44.104 88.400      *  *                                      
176 189.139542 62.23836 3.4030  1 1 43.85 0.418 21.480  1.7320 44.150 29.713 -1.44 44.239 43.950 43.930 44.266 44.250 44.224 43.443 214.20 19.000  0 BR,HK_high,z_low,I_low,B_high        
177 189.140289 62.16825 1.0160  0 3 42.49 0.325 -1.000  -1.000 42.812 28.956 -1.71 44.342 44.254 43.954 43.929 43.754 43.687 43.706 136.30      *  *                                      
180 189.143585 62.20361 0.4560  0 2 41.52 0.562 -1.000  -1.000 41.522 28.586 -1.99 44.326 44.358 44.098 44.193 43.898 43.632 43.371 87.600      *  *                                      
182 189.143738 62.21144 1.2190  1 2 42.27 0.418 21.792  0.1346 42.484 29.059 -1.84 44.340 44.252 43.872 43.887 43.712 43.805 43.744 53.300 21.000  1 BR,H,HK_high,z_high                  
184 189.144287 62.32397 0.8710  1 3 42.89 -0.81 23.311  0.0226 44.179 28.545 -1.49 44.296 44.247 43.867 43.763 43.427 43.281 43.220 695.10 21.500  0 BR,H,z_high,V_low,U_high             
187 189.145172 62.27456 0.8470  1 3 41.81 -0.41 22.857  0.3937 42.640 28.288 -1.73 44.025 43.857 43.597 43.492 43.197 43.090 42.989 48.800 21.200  0 BR,H,V_low,B_low                     
189 189.147049 62.18605 0.4100  0 3 41.61 0.053 -1.000  -1.000 41.983 27.625 -1.58 43.576 43.688 43.467 43.523 43.148 42.841 42.140 126.10      *  *                                      
190 189.148254 62.24003 2.0050  1 3 43.04 -0.31 23.446  0.0450 44.159 29.762 -1.68 44.758 44.430 44.169 44.265 44.250 44.383 44.402 230.80 19.000  1 BR,H,HK_high,z_high                  
191 189.149429 62.11880 0.5600  1 3 42.20 -0.79 23.080  0.0720 43.208 27.383 -1.39 43.182 42.854 42.594 42.649 42.394 42.407 42.466 237.60 21.300  1 BR,V_low,B_low                       
192 189.151031 62.22200 0.6800  0 1 41.07 0.274 -1.000  -1.000 41.368 28.453 -2.08 43.189 43.501 43.321 43.496 43.281 43.374 43.353 13.900      *  *                                      
193 189.152634 62.22967 0.9570  1 1 43.65 0.550 18.990  0.0000 43.668 29.417 -1.48 44.197 44.429 44.209 44.345 44.249 44.263 44.242 2141.2 21.000  2 E,HK_low                             
194 189.153122 62.19889 0.5550  1 2 42.64 0.527 18.992  0.0802 42.687 28.151 -1.38 43.493 43.645 43.384 43.440 43.224 43.238 42.897 723.10 21.500  1 E,HK_low,I_low                       
197 189.154922 62.19305 0.0810  0 3 39.32 0.274 -1.000  -1.000 39.503 27.609 -2.47 42.483 42.794 42.574 42.830 42.814 42.748 42.567 21.100      *  *                                      
200 189.155624 62.14197 0.9710  0 3 41.76 -0.19 -1.000  -1.000 42.200 28.747 -1.91 44.053 44.085 43.745 43.680 43.505 43.558 43.537 27.100      *  *                                      
201 189.160431 62.22747 1.0200  1 3 41.92 -0.64 23.240  0.2339 43.053 28.831 -1.89 44.107 44.098 43.798 43.854 43.678 43.572 43.511 58.200 21.300  2 VB,HK_low                            
203 189.162216 62.21592 1.1430  0 3 41.62 -0.03 -1.000  -1.000 42.046 29.143 -2.11 44.390 44.382 44.002 44.057 43.882 43.855 43.834 14.400      *  *                                      
209 189.165421 62.16933 0.5100  0 3 41.80 0.333 -1.000  -1.000 42.020 27.958 -1.62 43.524 43.635 43.375 43.431 43.135 42.989 42.728 124.10      *  *                                      
210 189.165497 62.26314 0.8480  0 3 41.66 0.429 -1.000  -1.000 41.896 28.079 -1.70 44.307 44.298 43.958 43.734 43.278 42.812 42.151 24.000      *  *                                      
211 189.166336 62.21386 0.8460  0 3 41.71 0.290 -1.000  -1.000 42.020 28.798 -1.95 44.184 44.256 43.996 43.931 43.756 43.609 43.468 34.800      *  *                                      
212 189.167160 62.28211 0.9430  0 2 42.11 0.361 -1.000  -1.000 42.373 28.427 -1.66 44.102 44.213 43.913 43.649 43.313 43.047 42.906 62.200      *  *                                      
214 189.168915 62.30922 1.1440  0 3 41.99 -0.30 -1.000  -1.000 42.470 28.786 -1.83 44.431 44.423 43.963 43.778 43.483 43.416 43.195 32.700      *  *                                      
215 189.169922 62.18033 1.0060  0 3 41.50 -0.09 -1.000  -1.000 41.919 28.033 -1.73 43.612 43.483 43.183 43.119 42.863 42.677 42.696 14.700      *  *                                      
217 189.173172 62.16336 0.5180  1 3 41.70 -0.67 22.847  0.4667 42.555 28.069 -1.81 44.140 44.092 43.791 43.807 43.392 43.125 42.744 79.700 21.700  0 H,HK_low,V_low,B_low                 
218 189.174210 62.19225 0.0890  0 1 39.63 0.471 -1.000  -1.000 39.715 27.344 -2.23 42.049 42.401 42.261 42.476 42.461 42.474 42.253 39.900      *  *                                      
219 189.174408 62.16180 0.8450  0 3 41.49 0.163 -1.000  -1.000 41.829 28.163 -1.79 44.143 44.055 43.754 43.570 43.194 42.928 42.587 19.600      *  *                                      
222 189.175827 62.26264 0.8570  1 3 42.73 0.220 22.212  0.1012 43.105 28.616 -1.48 44.358 44.270 43.970 43.865 43.610 43.383 43.202 246.30 21.500  2 VB                                   
227 189.183334 62.21392 0.5560  0 3 40.93 0.087 -1.000  -1.000 41.254 28.430 -2.13 43.815 43.926 43.666 43.802 43.506 43.440 43.219 15.700      *  *                                      
229 189.184799 62.24811 1.4870  1 3 41.86 -0.08 22.976  0.0000 42.336 29.121 -1.99 44.156 44.027 43.727 43.863 43.727 43.861 43.800 15.100 20.800  1 VB,HK_high,z_high                    
230 189.184998 62.19258 1.0110  0 3 41.93 0.325 -1.000  -1.000 42.252 28.461 -1.73 44.697 44.569 44.108 43.924 43.389 42.962 42.581 35.400      *  *                                      
233 189.188293 62.05231 2.4550  1 1 44.07 0.481 20.935  1.8252 44.226 30.372 -1.65 44.654 45.046 44.826 45.041 45.146 45.239 45.138 146.10 19.000  0 BR,I_low,U_high,MW                   
234 189.189255 62.31692 0.4540  0 3 41.27 0.242 -1.000  -1.000 41.553 28.376 -1.98 43.642 43.874 43.613 43.749 43.533 43.387 43.206 46.800      *  *                                      
237 189.190872 62.13164 1.4330  1 3 42.29 0.156 22.629  0.0001 42.806 29.499 -1.95 44.476 44.427 44.127 44.263 44.127 44.261 44.200 44.900 20.800  2 VB,z_high                            
240 189.193039 62.23464 0.9610  1 3 43.68 -0.08 22.694  0.0847 44.302 28.990 -1.25 44.402 44.474 44.133 44.069 43.894 43.747 43.566 2438.3 21.350  1 VB,HK_low,z_high                     
241 189.193298 62.25808 0.8510  0 2 42.19 0.418 -1.000  -1.000 42.375 28.007 -1.48 43.990 43.942 43.642 43.418 43.042 42.616 42.515 95.100      *  *                                      
244 189.194717 62.14267 0.9710  0 3 41.74 -0.09 -1.000  -1.000 42.156 29.190 -2.09 44.533 44.525 44.225 44.160 44.025 43.998 43.897 26.900      *  *                                      
245 189.195999 62.21061 0.3210  0 3 40.35 -0.01 -1.000  -1.000 40.651 28.049 -2.22 43.005 43.317 43.137 43.273 43.177 43.071 42.970 13.300      *  *                                      
247 189.199799 62.16147 5.1860  1 1 44.06 0.408 22.437  1.4384 44.404 30.814 -1.76 44.874 45.226 45.166 45.021 44.846 44.819 44.758 137.90 19.000  0 BR,HK_low,UBV_high                   
249 189.200287 62.21917 0.4750  0 2 41.68 0.399 -1.000  -1.000 41.845 27.935 -1.66 43.849 43.961 43.701 43.756 43.341 43.034 42.493 122.80      *  *                                      
251 189.201538 62.24067 0.1390  0 3 40.01 0.399 -1.000  -1.000 40.147 28.079 -2.38 42.866 43.218 43.078 43.253 43.198 43.211 42.990 36.000      *  *                                      
254 189.203629 62.05700 0.9700  1 3 43.06 0.290 22.085  0.4579 43.399 28.769 -1.42 44.492 44.404 43.984 43.839 43.584 43.477 43.416 215.60 21.300  0 BR,H,HK_high,z_high,V_low            
255 189.204590 62.07745 0.1130  0 2 40.70 0.408 -1.000  -1.000 40.818 28.145 -2.14 43.951 44.143 43.723 43.738 43.843 43.536 43.115 110.30      *  *                                      
256 189.205170 62.31356 0.5930  0 3 41.64 0.064 -1.000  -1.000 42.065 28.561 -1.91 43.723 43.875 43.695 43.790 43.495 43.508 43.447 60.300      *  *                                      
257 189.206039 62.22975 0.0890  0 3 39.30 0.105 -1.000  -1.000 39.542 27.409 -2.40 42.889 43.201 42.981 43.076 42.941 42.714 42.293 16.200      *  *                                      
258 189.206284 62.23525 0.7520  0 3 41.38 0.075 -1.000  -1.000 41.736 28.568 -2.00 43.777 43.929 43.709 43.684 43.469 43.482 43.341 21.800      *  *                                      
259 189.206909 62.12730 1.6090  1 4 44.18 0.031 22.896  0.0176 44.851 29.450 -1.18 44.121 44.313 44.012 44.188 44.093 44.226 44.165 2934.8 19.000  2 VB,z_high                            
260 189.207123 62.22033 0.4750  0 3 41.02 0.389 -1.000  -1.000 41.221 27.893 -1.89 43.489 43.521 43.301 43.396 43.101 42.954 42.693 27.200      *  *                                      
261 189.209045 62.20461 0.9020  1 3 41.48 -0.48 23.021  0.0000 42.384 28.269 -1.85 43.973 43.965 43.625 43.480 43.145 42.998 42.858 19.400 21.400  0 BR,H,z_high,V_low                    
262 189.209595 62.33458 1.0110  1 2 42.89 0.439 21.782  1.3067 43.080 28.027 -1.22 43.817 43.889 43.508 43.324 42.989 42.642 42.221 312.90 21.650  1 HK_low,z_high                        
263 189.209595 62.36242 0.4760  1 2 42.59 0.408 21.438  0.4151 42.749 28.279 -1.44 43.691 43.763 43.503 43.598 43.343 43.276 43.255 835.70 21.500  0 BR,H,HK_low,z_low,I_low              
264 189.212616 62.29217 0.3190  0 3 40.67 0.111 -1.000  -1.000 40.938 27.705 -1.97 42.359 42.911 42.691 42.866 42.771 42.664 42.563 24.300      *  *                                      
265 189.213120 62.17511 0.4100  0 2 41.03 0.408 -1.000  -1.000 41.183 28.054 -1.96 43.856 43.888 43.587 43.683 43.428 43.161 42.860 36.600      *  *                                      
267 189.215546 62.20594 0.4010  1 3 42.00 -0.14 22.381  0.0449 42.482 27.787 -1.51 43.233 43.385 43.125 43.260 43.085 42.858 42.597 277.00 21.600  0 BR,H,HK_low,z_low,I_low              
269 189.217087 62.24922 0.3580  0 3 40.66 0.266 -1.000  -1.000 40.891 27.847 -2.02 42.756 43.028 42.808 43.064 42.928 42.822 42.801 19.800      *  *                                      
270 189.218246 62.46958 0.3340  1 2 43.37 0.418 21.277  0.2547 43.515 28.841 -1.36      * 44.397 44.137 44.193 44.057      * 43.930 2854.1 21.100  0 no_B,no_HK                           
272 189.219833 62.23169 1.3550  1 1 41.94 0.031 22.778  0.0000 42.366 29.673 -2.18 44.175 44.487 44.186 44.442 44.426 44.560 44.539 20.400 20.350  1 BR,H,HK_low,z_high                   
274 189.220383 62.24558 0.3210  0 2 41.19 0.613 -1.000  -1.000      * 28.015 -1.90 43.885 44.037 43.817 43.873 43.577 43.231 42.690 96.900      *  *                                      
277 189.222382 62.19433 1.2750  1 1 42.28 0.550 18.990  0.0000 42.289 29.360 -1.98 44.269 44.301 44.000 44.136 44.080 44.174 44.153 45.000 20.700  2 VB,z_high                            
278 189.222839 62.33833 1.0230  1 3 42.09 -0.74 22.333  1.8516 43.358 28.223 -1.61 43.790 43.702 43.321 43.257 43.001 42.975 42.834 86.200 21.300  2 VB,z_high                            
279 189.223450 62.18767 0.8900  0 4 41.38 -0.06 -1.000  -1.000 41.778 28.673 -2.03 43.479 43.711 43.450 43.506 43.450 43.584 43.603 12.600 21.650  1 E,HK_low,z_high                      
282 189.226089 62.12925 0.2020  0 3 40.37 -0.09 -1.000  -1.000 40.678 27.672 -2.08      * 43.377 43.157 43.292 43.157 43.010 42.789 35.400      *  *                                      
285 189.228287 62.07414 0.2880  0 3 41.58 0.220 -1.000  -1.000 41.824 28.325 -1.86 43.816 43.968 43.708 43.843 43.708 43.401 43.260 99.300      *  *                                      
286 189.231049 62.21978 0.9550  1 2 42.63 0.399 21.772  1.0039 42.859 28.174 -1.36 44.275 44.187 43.767 43.582 43.207 42.860 42.319 207.40      *  *                                      
288 189.232880 62.13544 0.7920  0 3 41.70 0.290 -1.000  -1.000 42.010 28.261 -1.75 44.353 44.225 43.884 43.740 43.324 43.058 42.757 36.700      *  *                                      
291 189.235916 62.21270 0.5170  0 3 41.11 -0.03 -1.000  -1.000 41.462 28.013 -1.90 43.978 44.050 43.789 43.805 43.390 43.043 42.582 20.900      *  *                                      
293 189.236954 62.08311 0.8400  1 2 43.23 0.449 21.338  1.0921 43.375 28.657 -1.33 44.496 44.488 44.148 43.963 43.628 43.401 43.220 503.10 21.550  0 BR                                   
294 189.237167 62.21711 0.4740  0 2 41.77 0.504 -1.000  -1.000 41.847 27.448 -1.45 43.287 43.119 42.698 42.714 42.538 42.592 42.531 135.00      *  *                                      
295 189.238998 62.17375 0.8450  0 3 41.70 0.143 -1.000  -1.000 42.043 28.223 -1.74 43.743 43.735 43.474 43.330 43.114 43.048 42.947 33.300      *  *                                      
296 189.239456 62.20292 0.6630  0 3 41.64 0.053 -1.000  -1.000 42.100 28.402 -1.84 44.082 44.114 43.853 43.789 43.454 43.267 43.166 50.300      *  *                                      
300 189.243042 62.16625 0.1370  0 3 39.93 0.183 -1.000  -1.000 40.156 27.985 -2.37 43.252 43.564 43.344 43.479 43.344 43.197 42.896 29.800      *  *                                      
301 189.244415 62.06733 0.2870  1 1 42.36 0.460 20.964  1.1715 42.472 28.174 -1.50 42.693 43.044 42.784 43.080 43.144 43.318 43.057 714.20 19.000  0 BR,H?,HK_low,I_low,B_high            
304 189.245209 62.24303 0.6780  1 2 43.18 0.418 21.457  0.2240 43.354 28.726 -1.38 44.186 44.258 43.997 43.973 43.717 43.651 43.510 1675.1 21.500  0 BR,H,HK_low,V_low,U_high             
305 189.245209 62.27719 0.2990  0 3 40.55 0.205 -1.000  -1.000 40.790 28.140 -2.18 43.494 43.685 43.465 43.601 43.465 43.239 43.018 23.100      *  *                                      
306 189.246216 62.42325 3.0510  1 1 44.81 0.460 21.370  1.0631 45.014 31.216 -1.67 45.484 45.796 45.616 45.951 45.976 46.029 45.688 1035.4 19.000  0 I_low                                
308 189.248871 62.23458 0.5150  0 4 40.85 0.087 -1.000  -1.000 41.174 28.259 -2.10 42.854 43.206 43.065 43.281 43.185 43.239 43.138 14.000      *  *                                      
309 189.249176 62.32608 1.1440  1 2 43.03 0.429 21.417  1.0274 43.231 28.639 -1.39 44.151 44.023 43.603 43.578 43.403 43.376 43.155 324.20 21.200  2 VB,z_high                            
310 189.249680 62.24717 0.7610  0 3 41.32 -0.02 -1.000  -1.000 41.695 28.597 -2.03 44.110 44.062 43.801 43.817 43.601 43.495 43.314 16.800      *  *                                      
311 189.251587 62.27128 0.9140  0 3 41.60 0.183 -1.000  -1.000 41.942 28.776 -1.98 43.948 44.019 43.759 43.735 43.639 43.573 43.592 21.700      *  *                                      
313 189.254578 62.35225 0.8000  0 3 41.83 -0.23 -1.000  -1.000 42.251 28.369 -1.75 44.484 44.475 44.135 43.911 43.575 43.149 42.648 46.600      *  *                                      
315 189.255753 62.10769 0.5610  1 3 42.44 -0.52 22.829  0.0743 43.209 28.608 -1.69 44.544 44.576 44.276 44.251 43.836 43.569 43.308 378.90 21.650  0 BR,H,HK_low,V_low,B_low              
316 189.256119 62.31275 0.2310  0 2 40.65 0.389 -1.000  -1.000 40.803 28.048 -2.11 43.597 43.748 43.488 43.624 43.488 43.182 43.001 50.200      *  *                                      
320 189.258301 62.18947 0.9560  0 3 41.61 0.242 -1.000  -1.000 41.944 29.993 -2.45 44.716 45.028 44.808 45.023 44.928 44.861 44.640 21.900      *  *                                      
323 189.261337 62.26214 0.5140  1 3 43.36 0.099 22.191  0.0161 43.748 29.073 -1.45 44.132 44.324 44.103 44.239 44.103 44.157 43.896 4333.4 21.300  1 HK_low,I_low                         
325 189.264755 62.08617 0.8600  1 3 42.27 -0.01 22.559  0.0139 42.818 27.673 -1.30 43.962 43.794 43.413 43.189 42.773 42.427 41.926 51.200 21.700  2 E                                    
326 189.264877 62.27572 0.3590  0 3 41.31 -0.48 -1.000  -1.000 41.933 27.966 -1.92 43.159 43.351 43.131 43.306 43.171 42.984 42.883 68.200      *  *                                      
327 189.265213 62.18967 0.9130  0 4 41.45 0.053 -1.000  -1.000 41.827 28.712 -2.02 43.186 43.658 43.398 43.494 43.518 43.652 43.591 16.700      *  *                                      
330 189.266418 62.19909 3.4060  1 3 42.52 -0.22 23.639  0.6923 43.784 29.905 -1.84 44.479 44.271 44.051 44.307 44.331 43.905 43.644 28.000 20.800  0 I_low,U_high                         
331 189.267044 62.13206 1.2530  1 2 43.70 0.504 20.219  2.0788 43.777 29.666 -1.54 44.690 44.602 44.301 44.477 44.382 44.435 44.494 1183.6 20.750  2 VB,z_high                            
332 189.269333 62.24144 0.5610  0 3 41.40 -0.24 -1.000  -1.000 42.013 28.251 -1.91 43.944 43.936 43.676 43.731 43.396 43.249 43.028 40.100      *  *                                      
333 189.269333 62.28108 0.3770  0 2 41.96 0.527 -1.000  -1.000 42.012 28.279 -1.70 43.489 43.681 43.461 43.637 43.461 43.315 43.174 400.20      *  *                                      
337 189.274460 62.19814 0.9020  0 3 41.52 -0.09 -1.000  -1.000 41.924 29.068 -2.13 44.413 44.445 44.185 44.120 43.945 43.878 43.778 19.400      *  *                                      
338 189.275421 62.02520 0.5180  1 3 42.73 0.242 21.851  0.5531 43.024 27.703 -1.16 43.780 43.812 43.471 43.487 43.072 42.765 42.304 164.20 21.800  1 HK_low,I_low                         
339 189.275497 62.28664 0.2530  0 3 40.63 -0.04 -1.000  -1.000 40.995 28.223 -2.22 43.687 43.878 43.658 43.754 43.618 43.352 43.131 34.000      *  *                                      
340 189.276001 62.36014 0.9030  1 2 43.70 0.527 19.013  0.2638 43.743 29.246 -1.39 44.335 44.366 44.106 44.202 44.146 44.160 44.019 2463.8 21.100  2 VB                                   
343 189.278168 62.43069 0.4740  1 2 43.54 0.370 21.561  0.1157 43.724 29.004 -1.35 44.167 44.279 44.018 44.114 43.978 44.112 43.971 2825.4 21.200  2 E                                    
344 189.278625 62.28397 1.0180  1 1 44.25 0.538 18.990  0.0000 44.281 30.372 -1.61 44.584 45.016 44.876 45.172 45.236 45.250 45.349 7288.3 20.250  1 HK_low,I_low                         
346 189.279907 62.27850 1.0170  0 3 41.55 -0.30 -1.000  -1.000 42.014 28.492 -1.89 43.903 43.775 43.435 43.371 43.195 43.329 43.308 16.800      *  *                                      
348 189.281082 62.36330 1.4510  1 2 44.35 0.429 21.266  1.1495 44.551 29.685 -1.28 44.689 44.521 44.221 44.436 44.221 44.434 44.573 3803.8 20.500  0 BR,H                                 
351 189.282089 62.27111 0.9400  0 3 41.97 0.290 -1.000  -1.000 42.300 28.677 -1.80 44.378 44.290 43.910 43.805 43.550 43.403 43.302 50.300      *  *                                      
352 189.282837 62.26831 0.9360  1 3 41.88 -0.53 23.005  0.5032 42.851 28.837 -1.91 44.413 44.325 44.025 43.921 43.705 43.599 43.498 53.800 21.300  2 VB,z_high                            
353 189.284698 62.18219 0.4220  0 3 41.16 0.342 -1.000  -1.000 41.364 28.587 -2.11 43.686 43.878 43.657 43.873 43.697 43.591 43.490 44.100      *  *                                      
354 189.286163 62.25042 0.5680  0 3 41.45 0.307 -1.000  -1.000 41.700 27.710 -1.65 43.597 43.709 43.449 43.424 43.009 42.702 42.241 44.900      *  *                                      
355 189.286530 62.12347 1.0270  0 3 42.13 0.064 -1.000  -1.000 42.664 28.285 -1.57 44.354 44.186 43.726 43.581 43.126 42.899 42.558 59.600      *  *                                      
356 189.286926 62.08881 0.9560  0 3 42.58 0.176 -1.000  -1.000 43.009 28.464 -1.47 44.476 44.388 43.928 43.743 43.368 43.101 42.880 81.900      *  *                                      
358 189.289459 62.14372 0.9070  0 3 42.29 0.143 -1.000  -1.000 42.737 28.753 -1.70 44.619 44.611 44.231 44.046 43.671 43.404 43.263 109.70      *  *                                      
359 189.290329 62.14475 0.9020  0 3 41.83 0.149 -1.000  -1.000 42.267 28.691 -1.85 44.373 44.165 43.865 43.760 43.545 43.478 43.458 38.400      *  *                                      
360 189.290909 62.13367 2.1820  1 1 44.72 0.449 22.746  0.6261 44.935 30.134 -1.30 44.649 44.880 44.580 44.636 44.700 44.874 45.053 3565.0 19.000  1 z_high,U_high,B_high                 
364 189.296341 62.39147 1.3920  1 2 43.60 0.527 19.782  1.5382 43.653 29.083 -1.36 44.204 44.036 43.656 43.911 43.736 43.829 43.768 584.70 20.950  2 VB,I_low                             
367 189.299362 62.26322 0.9350  1 3 42.24 0.316 21.801  0.8936 42.543 27.779 -1.36 43.652 43.684 43.344 43.119 42.744 42.437 42.096 92.700 21.600  2 E                                    
373 189.307541 62.24020 0.4750  1 3 41.96 -0.38 22.650  0.0885 42.604 27.725 -1.53 43.569 43.561 43.301 43.356 43.021 42.834 42.453 170.40 21.650  1 BR,H                                 
377 189.309662 62.20233 3.1460  1 3 43.48 0.316 22.796  0.6712 43.947 30.278 -1.76 44.876 44.788 44.488 44.663 44.688 44.701 44.400 114.10 19.000  1 BR,H,HK_high,z_high                  
378 189.309708 62.20589 1.0840  0 3 41.84 -0.07 -1.000  -1.000 42.273 28.461 -1.76 43.933 43.844 43.464 43.400 43.224 43.238 43.057 25.300      *  *                                      
379 189.309753 62.08447 0.4390  1 3 42.50 -0.60 22.802  0.0572 43.238 28.242 -1.58 43.767 43.879 43.578 43.714 43.498 43.272 43.091 283.20 21.600  0 HK_low,z_low,I_low                   
383 189.316422 62.19953 0.1050  0 3 39.56 0.117 -1.000  -1.000 39.796 27.484 -2.33 43.083 43.354 43.094 43.190 43.054 42.828 42.367 20.300      *  *                                      
384 189.316422 62.20364 1.0190  1 3 42.59 -0.77 23.353  0.2383 43.898 28.457 -1.52 44.226 44.017 43.637 43.493 43.237 43.171 43.070 287.40 21.300  0 BR,H,HK_high,z_high                  
385 189.316833 62.05658 2.0700  1 1 44.18 0.408 22.208  1.1437 44.442 31.225 -1.91 45.632 45.944 45.764 45.859 45.884 45.977 46.076 319.00 20.250  2 E,U_high                             
386 189.317291 62.11897 0.6790  1 1 43.49 0.515 19.418  1.1686 43.544 29.094 -1.41 44.147 44.219 43.999 44.135 44.079 44.173 43.872 1274.3 21.200  1 E,I_low                              
387 189.317459 62.19181 1.0810  0 3 41.99 0.266 -1.000  -1.000 42.341 27.938 -1.50 44.050 43.881 43.421 43.277 42.701 42.475 42.094 37.900      *  *                                      
388 189.318115 62.25350 0.5590  0 2 41.36 0.370 -1.000  -1.000 41.558 28.402 -1.95 44.220 44.212 43.952 43.928 43.592 43.406 43.145 37.000      *  *                                      
389 189.319031 62.27875 0.5570  0 3 41.43 -0.17 -1.000  -1.000 41.990 28.180 -1.86 43.497 43.408 43.228 43.364 43.188 43.202 43.141 40.400      *  *                                      
390 189.319382 62.29258 1.1460  1 3 43.88 0.117 22.551  0.0192 44.397 28.822 -1.10 44.313 44.185 43.885 43.820 43.565 43.458 43.357 2820.6 21.300  2 VB,z_high                            
391 189.320038 62.10647 0.9690  1 3 42.94 -0.45 23.037  0.2407 43.856 28.455 -1.35 43.891 43.883 43.502 43.478 43.303 43.276 43.095 225.40 21.300  2 VB,z_high                            
392 189.320084 62.16886 0.4110  0 3 40.80 -0.05 -1.000  -1.000 41.129 28.065 -2.05 43.818 43.850 43.590 43.686 43.430 43.164 42.863 18.100      *  *                                      
393 189.320755 62.09822 1.9390  1 1 43.65 0.515 20.424  1.7826 43.729 30.336 -1.82 44.802 44.994 44.813 44.989 45.054 45.147 45.206 151.70 19.000  2 VB,I_low                             
394 189.324509 62.31553 2.2180  1 1 44.38 0.408 22.181  0.5577 44.648 30.329 -1.49 44.706 45.018 44.757 45.013 45.118 45.211 44.950 1686.5 20.250  1 E,I_low,B_high,MW                    
395 189.327118 62.13675 0.4110  0 3 41.11 0.036 -1.000  -1.000 41.422 28.427 -2.07 43.578 43.730 43.470 43.686 43.590 43.404 43.383 34.200      *  *                                      
396 189.328705 62.11422 2.7290  1 1 43.96 0.681 19.198  0.8077 43.962 30.111 -1.71 44.646 44.678 44.458 44.674 44.658 44.752 44.731 96.100 19.000  1 I_low,MW                             
397 189.329300 62.17392 4.1370  1 3 43.72 0.333 22.652  1.3270 44.192 30.014 -1.56 44.482 43.954 44.133 44.309 43.853 43.587 43.166 117.40 20.600  0 BR,H,z_low,I_low                     
398 189.332748 62.16536 2.6380  1 3 43.80 0.170 23.112  0.0672 44.452 29.790 -1.42 44.571 44.362 44.062 44.278 44.222 44.236 43.975 435.00 21.000  1 I_low,MW                             
401 189.334625 62.25653 0.9350  0 3 41.94 0.124 -1.000  -1.000 42.298 28.093 -1.59 44.332 44.204 43.744 43.559 43.064 42.677 42.376 42.900      *  *                                      
404 189.339996 62.21300 0.1040  0 3 39.78 0.031 -1.000  -1.000 40.045 27.545 -2.26 42.914 43.145 42.925 43.061 42.965 42.779 42.518 29.800      *  *                                      
405 189.341080 62.17661 0.9780  1 3 42.61 -0.67 23.209  0.2086 43.373 28.861 -1.61 44.421 44.333 43.992 43.888 43.673 43.606 43.545 117.10 21.300  1 VB,z_high                            
409 189.346588 62.26069 2.2400  1 3 43.39 0.176 22.960  0.1053 43.993 29.682 -1.56 44.437 44.348 44.088 44.264 44.208 44.262 44.201 220.30 19.000  1 BR,H,MW?                             
410 189.347702 62.17997 0.1130  0 3 39.75 -0.01 -1.000  -1.000 40.031 27.331 -2.19 42.671 42.863 42.603 42.778 42.723 42.576 42.315 27.700      *  *                                      
411 189.348785 62.35383 3.5240  1 3 43.90 0.333 22.854  0.7246 44.362 30.316 -1.61 44.635 44.827 44.567 44.862 44.807 44.620 43.919 215.90 19.000  2 I_low                                
413 189.351212 62.23325 0.4740  1 3 42.32 -0.33 22.602  0.0528 42.939 27.009 -1.11 42.727 42.439 42.098 42.234 42.018 42.232 42.091 424.40 21.200  0 BR?                                  
414 189.351791 62.21161 0.8000  0 3 41.68 0.266 -1.000  -1.000 41.991 28.056 -1.68 44.084 43.955 43.655 43.471 43.135 42.789 42.608 29.900      *  *                                      
415 189.353714 62.14078 0.1160  0 3 40.22 -0.19 -1.000  -1.000 40.532 27.323 -2.01 42.536 42.767 42.547 42.723 42.667 42.561 42.260 33.100      *  *                                      
416 189.354263 62.14908 0.9360  1 3 42.87 0.015 22.569  0.0739 43.414 28.241 -1.28 44.293 44.005 43.585 43.401 43.105 42.999 42.818 298.70 21.550  0 BR,H                                 
418 189.356552 62.32858 0.2790  0 3 40.85 0.000 -1.000  -1.000 41.204 28.567 -2.26 43.744 43.976 43.756 43.891 43.796 43.649 43.508 45.200      *  *                                      
420 189.357162 62.37883 2.2140  1 4 43.98 0.282 22.719  0.1209 44.436 29.948 -1.46 44.384 44.616 44.356 44.571 44.676 44.769 44.748 523.40 20.100  1 VB,I_low,BU_high,MW                  
421 189.357620 62.04228 0.6050  1 2 43.97 0.869 18.990  0.0000 43.973 28.933 -1.34 44.024 44.136 43.916 44.011 43.916 43.929 43.828 182.60 21.200  1 E                                    
425 189.365463 62.17619 0.2140  0 3 40.50 0.163 -1.000  -1.000 40.762 28.188 -2.24 43.682 43.873 43.653 43.749 43.613 43.387 43.086 35.900      *  *                                      
426 189.373962 62.21028 0.1590  0 3 40.27 0.105 -1.000  -1.000 40.518 26.952 -1.85 41.754 41.986 41.806 42.061 42.086 42.059 41.918 42.900      *  *                                      
428 189.377502 62.16197 0.2980  0 3 41.12 0.042 -1.000  -1.000 41.457 28.420 -2.09 43.570 43.802 43.582 43.757 43.662 43.475 43.334 67.200      *  *                                      
429 189.378326 62.14714 0.7770  1 3 43.39 0.250 22.108  0.0788 43.734 28.314 -1.12 44.252 44.204 43.864 43.719 43.344 43.117 42.896 746.40 21.550  0 BR,H                                 
433 189.384491 62.21297 1.0220  0 3 41.96 0.087 -1.000  -1.000 42.344 28.726 -1.82 44.549 44.341 43.960 43.816 43.520 43.414 43.273 38.000      *  *                                      
435 189.392075 62.19433 0.2010  0 3 40.39 0.099 -1.000  -1.000 40.641 28.071 -2.23 43.140 43.412 43.192 43.407 43.312 43.206 42.985 34.300      *  *                                      
436 189.392624 62.15881 0.1890  0 3 40.81 0.190 -1.000  -1.000 41.052 27.878 -2.00 43.561 43.632 43.412 43.508 43.332 43.146 42.845 38.800      *  *                                      
437 189.393951 62.23231 0.8390  1 2 42.82 0.418 21.558  0.7488 43.007 28.859 -1.56 44.375 44.327 44.067 44.002 43.787 43.680 43.579 429.50 21.300  2 VB                                   
439 189.396179 62.21858 0.6360  1 3 41.77 -0.63 22.981  0.0047 42.658 27.435 -1.50 43.678 43.509 43.209 43.145 42.689 42.383 42.002 71.400 21.700  0 BR,HK_low,VB_low                     
441 189.400055 62.30164 0.6340  1 3 41.92 -0.36 22.748  0.0000 42.633 27.764 -1.52 43.314 43.146 42.886 42.981 42.806 42.739 42.678 92.900 21.300  1 VB                                   
442 189.401794 62.22547 0.8520  1 3 41.75 -0.42 22.934  0.0780 42.590 28.385 -1.79 44.152 44.063 43.723 43.579 43.323 43.177 43.036 42.400 21.400  1 BR,H,z_high,V_low                    
443 189.402039 62.18095 0.2310  0 3 41.21 0.250 -1.000  -1.000 41.425 26.485 -1.30 41.837 41.668 41.448 41.744 41.728 41.702 41.561 138.00 21.350  0 BR,H                                 
446 189.404755 62.20147 0.4100  0 3 40.91 -0.10 -1.000  -1.000 41.257 28.707 -2.25 44.096 44.248 43.987 44.123 43.908 43.761 43.580 23.800      *  *                                      
448 189.408157 62.21922 1.2380  1 3 42.64 -0.48 23.221  0.0527 43.705 28.412 -1.40 44.317 43.989 43.568 43.384 42.888 42.982 42.801 194.60      *  *                                      
450 189.408752 62.14122 0.9350  0 3 42.22 -0.22 -1.000  -1.000 42.656 29.077 -1.86 44.172 44.284 43.984 43.999 43.904 43.917 43.896 32.500      *  *                                      
451 189.413300 62.34983 0.8370  1 2 43.95 0.408 21.625  0.1608 44.147 29.459 -1.36 44.532 44.604 44.304 44.440 44.464 44.478 44.137 4381.8 19.000  1 VB,z_high,U_low                      
453 189.415588 62.22722 0.8380  0 2 42.47 0.408 -1.000  -1.000 42.666 28.421 -1.53 44.414 44.326 43.985 43.801 43.465 43.119 42.938 187.90      *  *                                      
454 189.415909 62.28397 0.4580  0 2 41.87 0.399 -1.000  -1.000 42.029 28.048 -1.63 43.811 43.843 43.582 43.678 43.343 43.116 42.815 158.20      *  *                                      
455 189.420654 62.20020 1.1680  1 2 44.05 0.408 21.817  0.0835 44.286 29.360 -1.27 44.614 44.365 44.065 44.161 44.065 44.199 44.178 3374.8 19.000  1 BR,H                                 
458 189.425919 62.25514 0.0690  0 3 40.20 0.156 -1.000  -1.000 40.423 27.316 -2.04 42.376 42.688 42.507      * 42.627 42.561 42.260 189.30      *  *                                      
459 189.427048 62.30333 2.3020  1 1 44.74 0.418 22.220  0.1127 45.003 30.585 -1.45 44.946 45.257 45.037 45.253 45.357 45.411 45.270 3369.4 19.000  2 I_low,MW                             
460 189.427719 62.13103 1.0840  0 3 42.51 0.000 -1.000  -1.000 43.112 29.221 -1.77 44.373 44.404 44.064 44.120 43.984 43.998 43.977 52.900      *  *                                      
462 189.434082 62.23317 0.5110  0 3 41.58 -0.68 -1.000  -1.000 42.434 27.957 -1.82 43.766 43.837 43.577 43.633 43.257 42.991 42.610 62.900      *  *                                      
466 189.445953 62.27547 0.4400  0 3 41.26 -0.06 -1.000  -1.000 41.715 27.976 -1.86 44.129 44.081 43.781 43.836 43.461 43.154 42.613 40.000      *  *                                      
468 189.452072 62.22028 0.9110  1 3 41.97 -0.23 22.811  0.0709 42.688 28.215 -1.62 44.064 44.056 43.716 43.491 43.156 42.809 42.748 56.000 21.650  0 BR,H,HK_low,U_high                   
469 189.459167 62.19545 0.1880  0 3 40.67 -0.02 -1.000  -1.000 41.000 27.763 -2.04 43.715 43.707 43.407 43.503 43.367 43.061 42.760 43.700      *  *                                      
470 189.459259 62.23314 0.2310  1 3 41.26 -0.59 22.631  0.0000 41.857 24.800 -0.79 42.077 41.588 41.168 41.024 40.768 40.982 39.401 118.30 22.000  0 BR,B_high                            
471 189.462006 62.26694 1.1700  0 3 42.30 -0.05 -1.000  -1.000 42.961 29.041 -1.78 44.776 44.567 44.067 44.003 43.707 43.681 43.540 68.300      *  *                                      
472 189.469086 62.12220 0.9680  1 3 43.13 0.070 22.506  0.1338 43.644 28.834 -1.40      * 44.402 44.021 43.917 43.661 43.595 43.574 174.20 21.300  0 BR,no_HK                             
473 189.469589 62.27456 0.3070  1 1 43.27 0.429 21.194  0.2486 43.405 28.884 -1.42 43.960 44.112 43.892 43.987 43.852 43.825 44.124 11492. 20.900  1 BR,U_high                            
476 189.477585 62.31136 0.4750  0 3 41.44 -0.17 -1.000  -1.000 41.827 27.506 -1.58 42.769 42.761 42.541 42.756 42.581 42.554 42.453 48.500      *  *                                      
478 189.488846 62.27439 2.9220  1 1 44.53 0.575 18.990  0.0000 44.534 30.773 -1.67 45.279 45.350 45.170 45.386 45.210 45.144 44.683 907.90 20.650  2 VB,I_low                             
479 189.493500 62.20642 0.0880  1 3 40.15     * 18.990  0.0000 40.151 27.436 -2.08 42.959 43.151 42.890 43.066 42.930 42.744 42.403 59.400 21.600  1 BR,HK_low,I_low                      
480 189.495163 62.24964 0.4560  0 3 41.59 0.325 -1.000  -1.000 41.816 27.663 -1.59 43.686 43.558 43.258 43.313 42.978 42.792 42.491 90.400      *  *                                      
481 189.498032 62.18400 0.9090  1 1 44.71 0.449 19.667  1.1134 44.863 30.342 -1.41 44.902 45.214 44.833      * 45.393 45.407 45.026 11068. 20.100  0 BR,no_R,low_I,low_U                  
482 189.503662 62.14517 0.9130  1 3 42.43 -0.45 22.995  0.0778 43.316 28.122 -1.42 44.106 43.858 43.518 43.334 43.078 42.892 42.631 69.900 21.550  1 VB,high_z                            
483 189.503784 62.22678 0.4430  1 1 43.74 0.587 18.990  0.0000 43.749 29.652 -1.54 44.496 44.648 44.388 44.603 44.548 44.681 44.740 13099. 20.550  1 E,low_I                              
485 189.512421 62.18439 1.1800  1 3 43.45 0.333 21.950  0.7126 43.773 28.797 -1.27 44.145 43.777 43.476 43.612 43.556 43.610 43.589 350.80 20.500  1 BR,H,HK_high,z_high                  
488 189.524246 62.17992 0.5700  1 3 42.56 -0.46 22.784  0.0689 43.306 28.838 -1.72 44.161 44.353 44.093 44.148 43.853 43.786 43.685 210.10 21.400  0 BR,HK_low,VB_low                     
489 189.528793 62.21192 1.0240  0 3 42.48 0.156 -1.000  -1.000 42.941 28.660 -1.58 44.591 44.543 44.042 43.898 43.402 43.216 43.115 54.800      *  *                                      
495 189.592926 62.23797 0.9860  1 3 44.00 0.047 22.563  0.0331 44.542 28.911 -1.09 44.230 44.262 43.921 43.857 43.681 43.695 43.674 1401.4 21.150  1 z_high                               
496 189.595261 62.17800 0.9570  1 3 42.95 0.250 22.212  0.0763 43.313 28.086 -1.19 43.957 43.909 43.489 43.305 42.969 42.743 42.562 140.60 21.500  1 z_high                               
499 189.617722 62.15105 0.9590  1 1 43.82 0.471 22.208  0.1105 43.943 29.307 -1.36 43.960 44.152 43.891 44.187 44.211 44.225 44.164 91.400 20.850  2 E,I_low                              

